Utilizing Hybrid Trajectory Prediction Models to Recognize Highly Interactive Traffic Scenarios

Autonomous vehicles hold great promise in improving the future of transportation. The driving models used in these vehicles are based on neural networks, which can be difficult to validate. However, ensuring the safety of these models is crucial. Traditional field tests can be costly, time-consuming, and dangerous. To address these issues, scenario-based closed-loop simulations can simulate many hours of vehicle operation in a shorter amount of time and allow for specific investigation of important situations. Nonetheless, the detection of relevant traffic scenarios that also offer substantial testing benefits remains a significant challenge. To address this need, in this paper we build an imitation learning based trajectory prediction for traffic participants. We combine an image-based (CNN) approach to represent spatial environmental factors and a graph-based (GNN) approach to specifically represent relations between traffic participants. In our understanding, traffic scenes that are highly interactive due to the network's significant utilization of the social component are more pertinent for a validation process. Therefore, we propose to use the activity of such sub networks as a measure of interactivity of a traffic scene. We evaluate our model using a motion dataset and discuss the value of the relationship information with respect to different traffic situations.

==> images/correlation.tikz <==

\begin{tikzpicture}

    \begin{axis}[
        ticklabel style={/pgf/number format/fixed},
        xtick={0,0.2,...,1},
        xmax=1.05,
        xmin=-0.05,
        % ytick={0,2,...,10},
        % ymax=11,
        % ymin=-1,
        bar width=2pt,
        xlabel={Graph attention value $\alpha_G$},
        ylabel={Normalized curvature},
        height=5cm,
        width=8.5cm,
      ]
      
        \addplot[scatter, only marks, mark=x] table[x=g_att,y=curvature_ao_norm,col sep=comma] 
{images/g_att_curv_correlation_less.csv};
    \end{axis}
\end{tikzpicture}




==> images/intersection_distances.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'intersection_distances.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{493.03292823bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56518936)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{intersection_distances.pdf}}%
    \put(0.1656942,0.40131827){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d_{1,2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{intersection_distances.pdf}}%
    \put(0.42915291,0.29422369){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$d_{2,p}$\end{tabular}}}}%
    \put(0.24357779,0.2451732){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0.0467497,0.37131074){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0.50761405,0.03872505){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0.60402364,0.38669824){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p_{int}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{intersection_distances.pdf}}%
    \put(0.34116644,0.0867138){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$d_{3,p}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{intersection_distances.pdf}}%
    \put(0.77170432,0.25093537){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{intersection_distances.pdf}}%
    \put(0.66992115,0.13187618){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$d_{2,4}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{intersection_distances.pdf}}%
    \put(0.89670518,0.39007535){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$d_{p,4}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{intersection_distances.pdf}}%
  \end{picture}%
\endgroup%


==> images/rgnn_net_architecture_diagram.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rgnn_net_architecture_diagram.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{257.99118643bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84414807)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rgnn_net_architecture_diagram.pdf}}%
    \put(0.33129152,0.74871152){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$GConv$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rgnn_net_architecture_diagram.pdf}}%
    \put(0.69206499,0.74563046){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}LSTM\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rgnn_net_architecture_diagram.pdf}}%
    \put(0.33129152,0.54977921){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$GConv$\end{tabular}}}}%
    \put(0.09665331,0.46389441){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$G(t\! -T\!+\! 1)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{rgnn_net_architecture_diagram.pdf}}%
    \put(0.69206499,0.54669817){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}LSTM\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{rgnn_net_architecture_diagram.pdf}}%
    \put(0.50814488,0.6687299){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$H^1(t-T)$\end{tabular}}}}%
    \put(0.50814488,0.46879318){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$H^1(t\! -T\!+\! 1)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{rgnn_net_architecture_diagram.pdf}}%
    \put(0.83561322,0.64725057){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$H^{LSTM}(t-T)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{rgnn_net_architecture_diagram.pdf}}%
    \put(0.69388823,0.41474705){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{rgnn_net_architecture_diagram.pdf}}%
    \put(0.33129152,0.27631957){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$GConv$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{rgnn_net_architecture_diagram.pdf}}%
    \put(0.09665331,0.66492625){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$G(t-T)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{rgnn_net_architecture_diagram.pdf}}%
    \put(0.09665331,0.19043477){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$G(t)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{rgnn_net_architecture_diagram.pdf}}%
    \put(0.69207245,0.27323844){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}LSTM\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{rgnn_net_architecture_diagram.pdf}}%
    \put(0.50814488,0.19533362){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$H^1(t)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{rgnn_net_architecture_diagram.pdf}}%
    \put(0.71022708,0.10577847){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\footnotesize ReLU}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{rgnn_net_architecture_diagram.pdf}}%
    \put(0.60754071,0.00748467){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$a$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{rgnn_net_architecture_diagram.pdf}}%
    \put(0.58223409,0.11004668){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\phi$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{rgnn_net_architecture_diagram.pdf}}%
    \put(0.86468401,0.45969543){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$H^{LSTM}(t\! -T\!+\! 1)$\end{tabular}}}}%
    \put(0.81817075,0.19774239){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$H^{LSTM}(t)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{rgnn_net_architecture_diagram.pdf}}%
  \end{picture}%
\endgroup%


==> images/road_network.pdf_tex <==
%% Creator: Inkscape 1.2.1 (1:1.2.1+202210291244+9c6d41e410), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'road_network.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{482.51474963bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39898617)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(-0.00166491,0.36779958){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a)\end{tabular}}}}%
    \put(0.52775798,0.36497753){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{road_network.pdf}}%
    \put(0.82062859,0.35516535){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}consecutive\end{tabular}}}}%
    \put(0.8206286,0.31915258){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}adjacent\end{tabular}}}}%
    \put(0.82421147,0.28077175){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}overlapping\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{road_network.pdf}}%
    \put(0.13140453,0.21159021){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\ic{E}\end{tabular}}}}%
    \put(0.26463575,0.14927223){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\ic{B}\end{tabular}}}}%
    \put(0.45596541,0.14927223){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\ic{G}\end{tabular}}}}%
    \put(0.34173197,0.09336011){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\ic{C}\end{tabular}}}}%
    \put(0.34173197,0.03317596){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\ic{H}\end{tabular}}}}%
    \put(0.34173197,0.34005456){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\ic{D}\end{tabular}}}}%
    \put(0.61704692,0.30796279){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\height}{G}\end{tabular}}}}%
    \put(0.66299168,0.2348545){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\height}{B}\end{tabular}}}}%
    \put(0.57282556,0.15849386){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\height}{A}\end{tabular}}}}%
    \put(0.65602413,0.10548953){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\height}{E}\end{tabular}}}}%
    \put(0.78649156,0.02773182){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\height}{F}\end{tabular}}}}%
    \put(0.74729276,0.13991274){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\height}{C}\end{tabular}}}}%
    \put(0.79749557,0.22976171){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\height}{H}\end{tabular}}}}%
    \put(0.88542474,0.18559256){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\raisebox{-.5\height}{D}\end{tabular}}}}%
    \put(0.26463575,0.21158303){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\ic{F}\end{tabular}}}}%
    \put(0.13147874,0.14944963){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\ic{A}\end{tabular}}}}%
  \end{picture}%
\endgroup%

